Light Dark Matter from Inelastic Cosmic Ray Collisions

Direct detection experiments relying on nuclear recoil signatures lose sensitivity to sub-GeV dark matter for typical galactic velocities. This sensitivity is recovered if there exists another source of flux with higher momenta. Such an energetic flux of light dark matter could originate from the decay of mesons produced in inelastic cosmic ray collisions. We compute this novel production mechanism---a cosmic beam dump experiment---and estimate the resulting limits from XENON1T and LZ. We find that the dark matter flux from inelastic cosmic rays colliding with atmospheric nuclei can dominate over the flux from elastic collisions with relic dark matter. The limits that we obtain for hadrophilic scalar mediator models are competitive with those from MiniBoone for light MeV-scale mediator masses.

==> Log.txt <==
Changes to paper prior to re-submission.

 * Reference to Beacom paper added in footnote 1.
 * Footnote 2 added to address question concerning charged mesons.
 * Added footnote 4, specifying the origin of BR(eta→pi chi chi).

Things to modify.
 * Modify plots using the correct values for the branching ratios as specified in the text.
 * Fig. 1: BR's should specify the decay considered (BR(eta→pi chi chi) instead of BR(eta→chi chi)). [JA: Done.]
 * Fig. 2 (bottom): The upper limit for the x-axis should not go over 5*10^-3.
The notation BR(M→M' chi chi) is misleading as M' is not necessarily another meson (as in the case for pion decay). I'd suggest BR(M→X chi chi) as an alternative (changing the text accordingly).

